Setchain Algorithms for Blockchain Scalability

Setchain has been proposed to increase blockchain scalability by relaxing the strict total order requirement among transactions. Setchain organizes elements into a sequence of sets, referred to as epochs, so that elements within each epoch are unordered. In this paper, we propose and evaluate three distinct Setchain algorithms, that leverage an underlying block-based ledger. Vanilla is a basic implementation that serves as a reference point. Compresschain aggregates elements into batches, and compresses these batches before appending them as epochs in the ledger. Hashchain converts batches into fixed-length hashes which are appended as epochs in the ledger. This requires Hashchain to use a distributed service to obtain the batch contents from its hash. To allow light clients to safely interact with only one server, the proposed algorithms maintain, as part of the Setchain, proofs for the epochs. An epoch-proof is the hash of the epoch, cryptographically signed by a server. A client can verify the correctness of an epoch with $f+1$ epoch-proofs (where $f$ is the maximum number of Byzantine servers assumed). All three Setchain algorithms are implemented on top of the CometBFT blockchain application platform. We conducted performance evaluations across various configurations, using clusters of four, seven, and ten servers. Our results show that the Setchain algorithms reach orders of magnitude higher throughput than the underlying blockchain, and achieve finality with latency below 4 seconds.

==> sr10000cl100/rolling_compress.csv <==
0
0
0
0
813.777777777778
1078.22222222222
1147.22222222222
1147.22222222222
1147.22222222222
1006.55555555556
1006.55555555556
677.888888888889
677.888888888889
968.333333333333
703.888888888889
634.888888888889
634.888888888889
634.888888888889
593.333333333333
626.666666666667
626.666666666667
626.666666666667
336.222222222222
336.222222222222
336.222222222222
679.888888888889
679.888888888889
377
343.666666666667
343.666666666667
663.222222222222
663.222222222222
663.222222222222
663.222222222222
319.555555555556
319.555555555556
319.555555555556
659.777777777778
659.777777777778
340.222222222222
340.222222222222
340.222222222222
340.222222222222
340.222222222222
340.222222222222
681.222222222222
341
341
341
341
341
341
341
341
157.222222222222
157.222222222222
157.222222222222
323.888888888889
323.888888888889
323.888888888889
323.888888888889
323.888888888889
323.888888888889
166.666666666667
166.666666666667
322.222222222222
155.555555555556
155.555555555556
326.111111111111
326.111111111111
326.111111111111
326.111111111111
326.111111111111
326.111111111111
170.555555555556
170.555555555556
396.666666666667
226.111111111111
337.222222222222
337.222222222222
337.222222222222
337.222222222222
337.222222222222
337.222222222222
337.222222222222
111.111111111111
332
220.888888888889
220.888888888889
338.777777777778
338.777777777778
338.777777777778
338.777777777778
338.777777777778
338.777777777778
117.888888888889
378
378
282.333333333333
326.777777777778
326.777777777778
326.777777777778
326.777777777778
326.777777777778
326.777777777778
66.6666666666667
211.111111111111
188.888888888889
333.333333333333
333.333333333333
333.333333333333
333.333333333333
333.333333333333
333.333333333333
333.333333333333
188.888888888889
188.888888888889
0
333.333333333333
333.333333333333
333.333333333333
333.333333333333
333.333333333333
333.333333333333
333.333333333333
333.333333333333
333.333333333333
329.888888888889
329.888888888889
329.888888888889
329.888888888889
329.888888888889
329.888888888889
329.888888888889
329.888888888889
329.888888888889
313.444444444444
313.444444444444
313.444444444444
313.444444444444
313.444444444444
313.444444444444
313.444444444444
313.444444444444
646.777777777778
333.333333333333
333.333333333333
333.333333333333
333.333333333333
333.333333333333
333.333333333333
333.333333333333
333.333333333333
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
688.888888888889
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
619.555555555556
275.111111111111
324.222222222222
324.222222222222
324.222222222222
324.222222222222
324.222222222222
324.222222222222
324.222222222222
49.1111111111111
379.333333333333
330.222222222222
330.222222222222
330.222222222222
330.222222222222
330.222222222222
330.222222222222
330.222222222222
630.222222222222
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
322.222222222222
277.777777777778
333.333333333333
333.333333333333
333.333333333333
333.333333333333
333.333333333333
333.333333333333
333.333333333333
387.444444444444
387.444444444444
331.888888888889
331.888888888889
331.888888888889
331.888888888889
331.888888888889
331.888888888889
533.222222222222
201.333333333333
344.777777777778
344.777777777778
344.777777777778
344.777777777778
344.777777777778
344.777777777778
344.777777777778
499
499
355.555555555556
355.555555555556
355.555555555556
355.555555555556
355.555555555556
355.555555555556
355.555555555556
0
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
471.888888888889
667.444444444444
323
323
323
323
323
323
323
195.555555555556
0
342.555555555556
342.555555555556
342.555555555556
342.555555555556
342.555555555556
342.555555555556
342.555555555556
342.555555555556
342.555555555556
355.555555555556
355.555555555556
355.555555555556
355.555555555556
355.555555555556
355.555555555556
355.555555555556
355.555555555556
355.555555555556
0
0
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
344.444444444444
241
241
328.222222222222
328.222222222222
328.222222222222
328.222222222222
328.222222222222
421.444444444444
421.444444444444
425.111111111111
425.111111111111
337.888888888889
337.888888888889
337.888888888889
348.444444444444
681.777777777778
588.555555555556
1055.22222222222
5127.22222222222
5127.22222222222
9469.88888888889
13816.5555555556
13816.5555555556
17059.5555555556
21071.8888888889
21071.8888888889
24973.3333333333
25031.1111111111
25031.1111111111
25062.8888888889
23985.2222222222
25090.6666666667
26209.7777777778
21951.4444444444


==> sr10000cl100/rolling_hash.csv <==
0
0
0
0
2218
3193.77777777778
3193.77777777778
3238.22222222222
4185.88888888889
3897
3539
3678.55555555556
3678.55555555556
2794.44444444444
3041.77777777778
3041.77777777778
2997.33333333333
2049.66666666667
3096
3806.33333333333
2979.77777777778
2979.77777777778
2979.77777777778
1756.66666666667
3716.66666666667
4061.11111111111
4061.11111111111
3014.77777777778
2304.44444444444
2304.44444444444
2304.44444444444
5442.22222222222
5442.22222222222
3482.22222222222
3137.77777777778
3137.77777777778
3137.77777777778
3137.77777777778
3137.77777777778
3137.77777777778
0
0
0
0
0
0
0
0
0
0
0
1759.11111111111
3967.77777777778
3967.77777777778
3967.77777777778
3967.77777777778
3967.77777777778
3967.77777777778
3967.77777777778
3967.77777777778
2208.66666666667
0
0
0
0
0
411.111111111111
734.111111111111
734.111111111111
734.111111111111
734.111111111111
734.111111111111
734.111111111111
734.111111111111
734.111111111111
323
0
2974.66666666667
2974.66666666667
2974.66666666667
2974.66666666667
2974.66666666667
2974.66666666667
2974.66666666667
2974.66666666667
2974.66666666667
0
0
0
0
0
0
0
0
0
0
0
2507
2830.33333333333
2830.33333333333
2830.33333333333
2830.33333333333
2830.33333333333
2830.33333333333
2830.33333333333
2830.33333333333
323.333333333333
0
0
0
0
0
0
0
0
256.444444444444
4685.33333333333
7584.88888888889
11743.4444444444
23615.3333333333
28006.5555555556
31028.6666666667
31028.6666666667
31028.6666666667
30772.2222222222
26343.3333333333
23443.7777777778
19285.2222222222
7413.33333333333
3607.66666666667


==> sr10000cl500/rolling_compress.csv <==
0
0
0
0
1106.11111111111
1106.11111111111
1494.22222222222
1494.22222222222
1161.11111111111
1161.11111111111
1161.11111111111
1156
1156
769.444444444444
769.444444444444
492.444444444444
770.222222222222
770.222222222222
770.222222222222
770.222222222222
388.888888888889
771.666666666667
771.666666666667
771.666666666667
660.555555555556
382.777777777778
767.111111111111
767.111111111111
767.111111111111
767.111111111111
384.333333333333
770
770
770
770
385.666666666667
766.888888888889
766.888888888889
766.888888888889
766.888888888889
381.222222222222
767.222222222222
767.222222222222
767.222222222222
767.222222222222
386
386
386
386
774.888888888889
388.888888888889
388.888888888889
388.888888888889
388.888888888889
388.888888888889
775.222222222222
775.222222222222
775.222222222222
386.333333333333
386.333333333333
386.333333333333
386.333333333333
386.333333333333
386.333333333333
0
0
383.777777777778
383.777777777778
383.777777777778
383.777777777778
383.777777777778
383.777777777778
772.555555555556
772.555555555556
772.555555555556
388.777777777778
388.777777777778
388.777777777778
388.777777777778
388.777777777778
776.111111111111
387.333333333333
387.333333333333
387.333333333333
387.333333333333
387.333333333333
770.777777777778
770.777777777778
770.777777777778
383.444444444444
383.444444444444
383.444444444444
383.444444444444
383.444444444444
771.555555555556
388.111111111111
388.111111111111
388.111111111111
388.111111111111
777
777
777
777
388.888888888889
388.888888888889
775.888888888889
775.888888888889
775.888888888889
387
387
387
387
770.444444444444
770.444444444444
383.444444444444
383.444444444444
383.444444444444
549.666666666667
549.666666666667
771.888888888889
771.888888888889
388.444444444444
388.444444444444
388.444444444444
721.777777777778
721.777777777778
555.555555555556
555.555555555556
333.333333333333
333.333333333333
717.555555555556
717.555555555556
717.555555555556
384.222222222222
384.222222222222
384.222222222222
384.222222222222
770
770
385.777777777778
385.777777777778
774.666666666667
774.666666666667
774.666666666667
774.666666666667
774.666666666667
777.444444444444
777.444444444444
777.444444444444
777.444444444444
388.555555555556
662.777777777778
772.333333333333
772.333333333333
772.333333333333
383.777777777778
770.333333333333
770.333333333333
770.333333333333
770.333333333333
496.111111111111
775.444444444444
775.444444444444
775.444444444444
775.444444444444
388.888888888889
388.888888888889
663.888888888889
773.444444444444
773.444444444444
384.555555555556
384.555555555556
384.555555555556
770
770
770
495
385.444444444444
385.444444444444
774.333333333333
774.333333333333
774.333333333333
388.888888888889
388.888888888889
444.444444444444
777.666666666667
777.666666666667
777.666666666667
388.777777777778
388.777777777778
388.777777777778
388.777777777778
772.444444444444
716.888888888889
383.666666666667
383.666666666667
383.666666666667
383.666666666667
383.666666666667
770.111111111111
770.111111111111
386.444444444444
386.444444444444
386.444444444444
386.444444444444
386.444444444444
386.444444444444
775.333333333333
388.888888888889
388.888888888889
388.888888888889
388.888888888889
773.888888888889
773.888888888889
773.888888888889
773.888888888889
385
770
770
770
770
385
385
2321.66666666667
22707.6666666667
40954.1111111111
40569.1111111111
40569.1111111111
40569.1111111111
40569.1111111111
40600


==> sr10000cl500/rolling_hash.csv <==
0
0
0
0
2258.33333333333
3135.11111111111
4221.44444444444
4221.44444444444
5304.22222222222
6611.77777777778
6611.11111111111
6816
8121.55555555556
8551.44444444445
8980.66666666667
7894.33333333333
9255.44444444445
8876.55555555555
7894.22222222222
8436.55555555555
8606.77777777778
7845
7684.22222222222
7028.44444444444
7793.77777777778
7744.22222222222
6762.55555555556
8119
7632.11111111111
6596.77777777778
8232.11111111111
7529.33333333333
6879.11111111111
7243.11111111111
7637.77777777778
7637.77777777778
5956.11111111111
8123.55555555556
8568
6388.88888888889
5944.44444444444
8714.44444444445
8085.11111111111
6378.88888888889
7884
9312.22222222222
7425.55555555556
6981.11111111111
9198.88888888889
9198.88888888889
7746.66666666667
7246.66666666667
9312.22222222222
7807.11111111111
7519.11111111111
7241.11111111111
8271
7092.22222222222
8947.77777777778
9534
9534
7468.44444444444
9975.55555555555
8835.33333333333
8335.55555555555
7305.66666666667
6266.66666666667
4411.11111111111
2507.11111111111
2507.11111111111
2507.11111111111
0
1029.11111111111
1029.11111111111
1029.11111111111
1029.11111111111
1029.11111111111
1029.11111111111
1029.11111111111
1029.11111111111
1029.11111111111
0
0
0
0.888888888888889


==> sr1000cl100/rolling_vanilla.csv <==
0
0
0
0
273
368.444444444444
489.333333333333
476.444444444444
605.666666666667
677
722.333333333333
653.666666666667
783.888888888889
701
737.777777777778
616.666666666667
732.777777777778
739.666666666667
760.111111111111
646.777777777778
753.888888888889
747.333333333333
875.333333333333
743.111111111111
743.111111111111
749.555555555556
613.444444444444
597.555555555556
732.333333333333
625.222222222222
625.111111111111
625.666666666667
625.666666666667
625.666666666667
611.888888888889
737.111111111111
620.888888888889
603.666666666667
603.666666666667
480.111111111111
477
599.222222222222
727
618.222222222222
622.222222222222
743
625.444444444444
750
887.666666666667
762.222222222222
640
647.444444444444
779.111111111111
649.888888888889
663.666666666667
788.888888888889
664.333333333333
646.666666666667
761.666666666667
761.666666666667
751.888888888889
867.111111111111
867.111111111111
1409.44444444444
1314.66666666667


==> sr150000cl500/rolling_hash.csv <==
0
0
0
0
104534.444444444
123041.111111111
141774.444444444
129718.888888889
130133.333333333
130955.555555556
150066.666666667
149771.111111111
150054.444444444
131324.444444444
131486.666666667
131816.666666667
149816.666666667
148553.333333333
148523.333333333
129412.222222222
130414.444444444
129561.111111111
149135.555555556
149956.666666667
150217.777777778
132217.777777778
132802.222222222
132512.222222222
150907.777777778
150864.444444444
152476.666666667
132902.222222222
133010
133174.444444444
151610
152016.666666667
152064.444444444
133668.888888889
133661.111111111
132272.222222222
150620
149425.555555556
148347.222222222
129911.666666667
130189.444444444
130795
149677.222222222
149119.444444444
149575
149510.555555556
131107.222222222
115807.777777778
126434.444444444
107366.666666667
87977.7777777778
69095.5555555556
50814.4444444444
32021.1111111111
13737.7777777778
13737.7777777778
12123.7777777778
1497.11111111111
1497.11111111111
1497.11111111111
1497.11111111111
1497.11111111111
1497.11111111111
1497.11111111111
1497.11111111111
0
0
71.2222222222222


==> sr30000cl500/rolling_hash.csv <==
0
0
0
0
17278.8888888889
19085.4444444444
19085.4444444444
21536.3333333333
22398.3333333333
19661.1111111111
15961.1111111111
16049
19528.5555555556
17916.6666666667
16110.1111111111
16110.1111111111
17802.5555555556
20951.1111111111
21451.1111111111
21451.1111111111
17716.5555555556
12645.5555555556
17294
22352.2222222222
27453.3333333333
22365.5555555556
16307.7777777778
15807.7777777778
15807.7777777778
24961
28831.1111111111
23738.2222222222
18680
17567.7777777778
19456.6666666667
18901.1111111111
18901.1111111111
20588.1111111111
16579.4444444444
14818.8888888889
14818.8888888889
14818.8888888889
16097.6666666667
19784.5555555556
22671.1111111111
22671.1111111111
23600.7777777778
23573.4444444444
24109.7777777778
24109.7777777778
24109.7777777778
21159.8888888889
20627
21814.3333333333
21814.3333333333
23561.6666666667
18444.4444444444
19127.1111111111
22591.5555555556
29086.3333333333
46287.5555555556
41244.6666666667
37170.7777777778
37170.7777777778
32806.7777777778
32806.7777777778
29478.2222222222
26013.7777777778
19519
2904.66666666667


==> sr3500cl500w_validation/rolling_compress.csv <==
0
0
0
0
1540.44444444444
1923.11111111111
2032.11111111111
2249.44444444444
1861
2188.44444444444
2570.11111111111
2568.11111111111
2568.88888888889
2240.22222222222
2241.11111111111
2132.11111111111
2241.66666666667
2623
2677.44444444444
2623.22222222222
2349.66666666667
2293.33333333333
2293.33333333333
2292.88888888889
2676.33333333333
2675.33333333333
2567
2622.22222222222
2294.77777777778
2186
2239.33333333333
2621.22222222222
2621.55555555556
2621
2239.55555555556
2347.88888888889
1910.77777777778
2293.77777777778
2675.88888888889
2676.88888888889
2677.44444444444
2677.44444444444
2294.55555555556
2294.55555555556
2295.88888888889
2677
2676.22222222222
2677.22222222222
2677.55555555556
2295.11111111111
1911.66666666667
2292.88888888889
2676.33333333333
2676.33333333333
2677.11111111111
2676.77777777778
5351.88888888889
4969.33333333333
5351.66666666667
5351.66666666667
4970.44444444444
4587
4204.33333333333
3822.44444444444
3440.55555555556
382.333333333333
382.333333333333
425


==> sr3500cl500wo_validation/rolling_compress.csv <==
0
0
0
0
1486
1869.44444444444
2250.55555555556
2195
2188.77777777778
2571.44444444444
2571.44444444444
2569.77777777778
2759.55555555556
2594.44444444444
2592.88888888889
2211.77777777778
2592.44444444444
2265.88888888889
2264.77777777778
2866.55555555556
2647.44444444444
2402.44444444444
2620
2238.11111111111
2618.77777777778
2238.11111111111
2620
2567.77777777778
2348.77777777778
2567.88888888889
2621.88888888889
2240.77777777778
2622.22222222222
2241.55555555556
3004.55555555556
2951.33333333333
2676.77777777778
2677.44444444444
2676.66666666667
2294
2675.88888888889
2674.77777777778
2893.22222222222
2293
2347.66666666667
2676.33333333333
2292.88888888889
2293.44444444444
2293.44444444444
2292.88888888889
2238.88888888889
2401.88888888889
2621.44444444444
2238.11111111111
1854.66666666667
2238.11111111111
2238.33333333333
5188.11111111111
4806.77777777778
4480.44444444444
4099
3716.66666666667
3716.66666666667
3716.66666666667
3333.22222222222
2949.77777777778
0
720.444444444444
720.444444444444
720.444444444444
720.444444444444
720.444444444444
720.444444444444
720.444444444444
720.444444444444
720.444444444444
0
0
7.22222222222222


==> sr5000cl100/rolling_compress.csv <==
0
0
0
0
875.777777777778
875.777777777778
1201
1201
1201
1228.33333333333
1228.33333333333
951.444444444444
955.666666666667
955.666666666667
1308.44444444444
983.222222222222
983.222222222222
1294.55555555556
970.222222222222
970.222222222222
1181.33333333333
1008.55555555556
1008.55555555556
655.777777777778
989.111111111111
989.111111111111
677.777777777778
1022.22222222222
1022.22222222222
811.111111111111
986.666666666667
986.666666666667
986.666666666667
986.666666666667
986.666666666667
986.666666666667
952.222222222222
952.222222222222
952.222222222222
987.777777777778
987.777777777778
987.777777777778
654.444444444444
985
985
675
998.888888888889
998.888888888889
991.333333333333
991.333333333333
991.333333333333
1306.66666666667
976.111111111111
976.111111111111
1313.66666666667
989.777777777778
989.777777777778
969.777777777778
969.777777777778
969.777777777778
832.222222222222
998.888888888889
998.888888888889
661.333333333333
982.444444444444
982.444444444444
1021.11111111111
1021.11111111111
1021.11111111111
1154.44444444444
987.777777777778
987.777777777778
1332.22222222222
1011.11111111111
1011.11111111111
968.222222222222
968.222222222222
1132.22222222222
910
987.777777777778
998.888888888889
654.444444444444
970.222222222222
970.222222222222
657.555555555556
985.111111111111
821.111111111111
1069.77777777778
992
980.888888888889
1297.77777777778
982
982
1321.66666666667
994.111111111111
994.111111111111
982.444444444444
982.444444444444
982.444444444444
1010
1010
1207.44444444444
947
991.444444444444
1335.88888888889
1010
1010
1274.77777777778
979
979
1122.55555555556
1043.33333333333
998.888888888889
980.444444444444
1320
1320
1418.66666666667
5609.44444444444
5609.44444444444
9510.77777777778
12687.7777777778
14795.3333333333
14469.3333333333
14129.7777777778
14129.7777777778
13766.3333333333
9526.88888888889
9774.88888888889


==> sr5000cl100/rolling_hash.csv <==
0
0
0
0
728.222222222222
1143.55555555556
1649.33333333333
2282.22222222222
2304.44444444444
3033.33333333333
3742.22222222222
3294.33333333333
3757.33333333333
4464
4048.66666666667
4297.33333333333
4392.22222222222
4370
4404.44444444444
4422.22222222222
4633.33333333333
4453.33333333333
4461.11111111111
5192.22222222222
4437.77777777778
4417.77777777778
5150
4386.66666666667
4367.77777777778
4922.22222222222
4558.88888888889
4382.22222222222
4380
5065.55555555556
4357.77777777778
4393.33333333333
5120
5097.77777777778
4376.66666666667
4873.33333333333
5091.11111111111
4506.66666666667
4348.88888888889
5051.11111111111
4283.33333333333
4245.55555555556
4283.33333333333
4981.11111111111
4284.44444444444
4291.11111111111
4873.33333333333
5042.22222222222
4340
4981.11111111111
4899.33333333333
4176
3930.77777777778
4441.22222222222
3679
3241.22222222222
2544.55555555556
2544.55555555556
1903.44444444444
1296.33333333333
1296.33333333333
799.333333333333
288.888888888889
288.888888888889
0
377.555555555556
377.555555555556
377.555555555556
377.555555555556
377.555555555556
377.555555555556
377.555555555556
377.555555555556
377.555555555556
0
0
0
14.5555555555556


==> sr5000cl100/rolling_vanilla.csv <==
0
0
0
0
360.111111111111
360.111111111111
359.555555555556
359.555555555556
256.333333333333
381.111111111111
248.666666666667
248.666666666667
248.666666666667
124.777777777778
124.777777777778
124.777777777778
241
241
116.222222222222
116.222222222222
116.222222222222
239
239
239
239
122.777777777778
122.777777777778
122.777777777778
122.777777777778
122.777777777778
126.666666666667
126.666666666667
126.666666666667
126.666666666667
126.666666666667
126.666666666667
126.666666666667
248.111111111111
248.111111111111
121.444444444444
121.444444444444
121.444444444444
121.444444444444
121.444444444444
121.444444444444
121.444444444444
0
0
121.777777777778
121.777777777778
121.777777777778
121.777777777778
121.777777777778
121.777777777778
121.777777777778
121.777777777778
121.777777777778
0
0
124.666666666667
124.666666666667
124.666666666667
124.666666666667
124.666666666667
124.666666666667
124.666666666667
124.666666666667
124.666666666667
0
0
0
0
129
129
129
129
129
129
129
129
129
0
0
0
137.111111111111
137.111111111111
137.111111111111
137.111111111111
137.111111111111
137.111111111111
137.111111111111
137.111111111111
137.111111111111
0
133.555555555556
133.555555555556
133.555555555556
133.555555555556
133.555555555556
133.555555555556
133.555555555556
133.555555555556
133.555555555556
0
128.333333333333
128.333333333333
128.333333333333
128.333333333333
128.333333333333
128.333333333333
128.333333333333
128.333333333333
128.333333333333
0
0
0
129.333333333333
129.333333333333
129.333333333333
129.333333333333
129.333333333333
129.333333333333
129.333333333333
129.333333333333
129.333333333333
114.888888888889
114.888888888889
114.888888888889
114.888888888889
114.888888888889
114.888888888889
114.888888888889
114.888888888889
114.888888888889
0
0
127.444444444444
127.444444444444
127.444444444444
127.444444444444
127.444444444444
127.444444444444
127.444444444444
127.444444444444
127.444444444444
132
132
132
132
132
132
132
132
132
123.111111111111
123.111111111111
123.111111111111
123.111111111111
123.111111111111
123.111111111111
123.111111111111
123.111111111111
123.111111111111
0
121
121
121
121
121
121
121
121
121
0
132.555555555556
132.555555555556
132.555555555556
132.555555555556
132.555555555556
132.555555555556
132.555555555556
132.555555555556
259.222222222222
126.666666666667
126.666666666667
126.666666666667
126.666666666667
126.666666666667
126.666666666667
126.666666666667
126.666666666667
129.111111111111
129.111111111111
129.111111111111
129.111111111111
129.111111111111
129.111111111111
129.111111111111
129.111111111111
267.111111111111
138
138
138
138
138
138
138
276.444444444444
138.444444444444
138.444444444444
138.444444444444
138.444444444444
138.444444444444
138.444444444444
138.444444444444
138.444444444444
124.777777777778
124.777777777778
124.777777777778
124.777777777778
124.777777777778
124.777777777778
124.777777777778
124.777777777778
242.777777777778
118
118
118
118
118
118
118
118
0
127.555555555556
127.555555555556
127.555555555556
127.555555555556
127.555555555556
127.555555555556
127.555555555556
127.555555555556
257.555555555556
130
130
130
130
130
130
130
255.111111111111
125.111111111111
125.111111111111
125.111111111111
125.111111111111
125.111111111111
125.111111111111
125.111111111111
125.111111111111
0
0
0
120.444444444444
120.444444444444
120.444444444444
120.444444444444
120.444444444444
120.444444444444
120.444444444444
120.444444444444
249.777777777778
129.333333333333
129.333333333333
129.333333333333
129.333333333333
129.333333333333
129.333333333333
129.333333333333
129.333333333333
0
0
112.555555555556
112.555555555556
112.555555555556
112.555555555556
112.555555555556
112.555555555556
112.555555555556
112.555555555556
112.555555555556
0
0
113.333333333333
113.333333333333
113.333333333333
113.333333333333
113.333333333333
113.333333333333
113.333333333333
113.333333333333
113.333333333333
0
0
0
0
140.888888888889
140.888888888889
140.888888888889
140.888888888889
140.888888888889
140.888888888889
140.888888888889
140.888888888889
140.888888888889
0
0
126.111111111111
126.111111111111
126.111111111111
126.111111111111
126.111111111111
126.111111111111
126.111111111111
126.111111111111
126.111111111111
130.888888888889
130.888888888889
130.888888888889
130.888888888889
130.888888888889
130.888888888889
130.888888888889
250.444444444444
250.444444444444
119.555555555556
119.555555555556
119.555555555556
244.888888888889
7585.77777777778
7585.77777777778
23119.7777777778

